Robot Self-Calibration Using Actuated 3D Sensors

Both, robot and hand-eye calibration haven been object to research for decades. While current approaches manage to precisely and robustly identify the parameters of a robot's kinematic model, they still rely on external devices, such as calibration objects, markers and/or external sensors. Instead of trying to fit the recorded measurements to a model of a known object, this paper treats robot calibration as an offline SLAM problem, where scanning poses are linked to a fixed point in space by a moving kinematic chain. As such, the presented framework allows robot calibration using nothing but an arbitrary eye-in-hand depth sensor, thus enabling fully autonomous self-calibration without any external tools. My new approach is utilizes a modified version of the Iterative Closest Point algorithm to run bundle adjustment on multiple 3D recordings estimating the optimal parameters of the kinematic model. A detailed evaluation of the system is shown on a real robot with various attached 3D sensors. The presented results show that the system reaches precision comparable to a dedicated external tracking system at a fraction of its cost.

==> plots/joint_positions/hokuyo/axis1.csv <==
0,1
1.571,-1.571
-2.741,-2.741
1.424,1.424
2.536,2.536
1.679,1.679
2.8,2.8
-0.611,-0.611
-1.571,1.571
2.059,2.059
-0.381,-0.381
0.455,0.455
-0.527,-0.527
-1.41,-1.41
-1.699,-1.699
-2.88,0.262
-2.377,-2.377
-2.819,-2.819
-1.535,-1.535
-0.729,-0.729
-2.922,-2.922
0.369,0.369
-0.262,2.88
2.315,2.315
-0.943,-0.943
-1.878,-1.878
1.887,1.887
1.256,1.256
-2.505,-2.505
1.571,-1.571
-0.386,-0.386
-2.798,-2.798
0.222,0.222
0.974,0.974
-1.391,-1.391
1.862,1.862


==> plots/joint_positions/hokuyo/axis2.csv <==
0,1
0.63,0.63
-1.571,1.571
-0.321,-0.321
-1.523,-1.523
1.035,1.035
0.569,0.569
-0.041,-0.041
-0.085,-0.085
1.571,-1.571
1.347,1.347
0.635,0.635
1.593,1.593
-0.366,-0.366
-0.233,-0.233
1.1,1.1
2.007,-1.134
-0.906,-0.906
0.845,0.845
-0.109,-0.109
-0.118,-0.118
1.095,1.095
0.774,0.774
-2.007,1.134
0.208,0.208
-1.073,-1.073
1.565,1.565
-0.178,-0.178
0.087,0.087
1.443,1.443
1.571,-1.571
-1.017,-1.017
1.613,1.613
-0.828,-0.828
1.156,1.156
0.528,0.528


==> plots/joint_positions/hokuyo/axis3.csv <==
0,1
2.3,2.3
-1.066,-1.066
1.571,-1.571
-2.08,-2.08
-0.182,-0.182
0.34,0.34
-2.686,-2.686
-0.448,-0.448
-2.581,-2.581
-1.571,1.571
1.212,1.212
-0.129,-0.129
-0.545,-0.545
-2.033,-2.033
1.111,1.111
-1.216,-1.216
-2.88,0.262
-0.378,-0.378
2.62,2.62
-2.802,-2.802
-2.578,-2.578
-0.357,-0.357
0.283,0.283
2.88,-0.262
1.867,1.867
-2.739,-2.739
0.654,0.654
0.943,0.943
-1.263,-1.263
-2.035,-2.035
1.571,-1.571
2.052,2.052
-0.832,-0.832
-2.677,-2.677
-2.5,-2.5


==> plots/joint_positions/hokuyo/axis4.csv <==
0,1
0.507,0.507
-1.326,-1.326
1.042,1.042
1.571,-1.571
-0.519,-0.519
-1.369,-1.369
1.748,1.748
0.266,0.266
0.721,0.721
1.245,1.245
-1.571,1.571
0.505,0.505
-0.843,-0.843
1.983,1.983
-1.936,-1.936
1.341,1.341
-0.619,-0.619
2.007,-1.134
1.175,1.175
-1.609,-1.609
0.96,0.96
0.264,0.264
-0.753,-0.753
1.62,1.62
-2.007,1.134
-0.882,-0.882
-1.221,-1.221
-0.747,-0.747
0.465,0.465
1.002,1.002
0.274,0.274
1.571,-1.571
0.708,0.708
-0.099,-0.099
-1.106,-1.106


==> plots/joint_positions/hokuyo/axis5.csv <==
0,1
-1.163,-1.163
-1.894,-1.894
0.212,0.212
-1.159,-1.159
1.571,-1.571
0.746,0.746
-0.832,-0.832
-0.096,-0.096
0.251,0.251
1.827,1.827
-1.641,-1.641
-1.571,1.571
0.51,0.51
-0.832,-0.832
2.216,2.216
1.099,1.099
-2.198,-2.198
-0.628,-0.628
-2.88,0.262
0.869,0.869
-2.858,-2.858
-2.923,-2.923
-0.838,-0.838
2.917,2.917
0.596,0.596
-0.262,2.88
-0.103,-0.103
-2.021,-2.021
1.28,1.28
-0.082,-0.082
0.132,0.132
2.77,2.77
1.571,-1.571
-2.251,-2.251
2.674,2.674


==> plots/joint_positions/hokuyo/axis6.csv <==
0,1
0.945,0.945
0.149,0.149
-1.416,-1.416
-1.43,-1.43
1.926,1.926
-1.571,1.571
1.175,1.175
0.495,0.495
-1.346,-1.346
1.32,1.32
1.237,1.237
-0.212,-0.212
1.571,-1.571
0.521,0.521
0.214,0.214
0.384,0.384
0.489,0.489
-0.842,-0.842
1.46,1.46
-1.134,2.007
0.192,0.192
-1.544,-1.544
-0.587,-0.587
1.603,1.603
-0.418,-0.418
-0.109,-0.109
1.134,-2.007
0.106,0.106
0.621,0.621
-0.274,-0.274
0.517,0.517
0.368,0.368
0.259,0.259
1.571,-1.571
-0.52,-0.52


==> plots/joint_positions/hokuyo/axis7.csv <==
0,1
1.677,1.677
-1.891,-1.891
-2.481,-2.481
-0.801,-0.801
2.45,2.45
0.815,0.815
1.571,-1.571
1.758,1.758
-2.003,-2.003
1.221,1.221
1.822,1.822
0.869,0.869
1.153,1.153
-1.571,1.571
0.625,0.625
0.09,0.09
-2.89,-2.89
-0.855,-0.855
-2.807,-2.807
0.891,0.891
-2.968,0.175
2.922,2.922
-1.278,-1.278
2.157,2.157
-2.459,-2.459
-1.783,-1.783
-1.278,-1.278
2.968,-0.175
0.3,0.3
-2.04,-2.04
-2.68,-2.68
-2.07,-2.07
1.514,1.514
1.932,1.932
1.571,-1.571


==> plots/joint_positions/kinect_far/axis1.csv <==
0,1
2.880101,2.880101
2.068456,2.068456
1.061310,1.061310
-1.019694,-1.019694
-0.064066,-0.064066
-2.102550,-2.102550
-2.880689,-2.880689
-2.602036,-2.602036
-1.585649,-1.585649
-0.557486,-0.557486
0.467394,0.467394
1.570050,1.570050
2.608970,2.608970
0.924300,0.924300
0.927014,0.927014
1.191206,1.191206
0.290879,0.290879
-1.679162,-1.679162
-1.543257,-1.543257
-0.609622,-0.609622
-0.704828,-0.704828
-0.266023,-0.266023
-1.205607,-1.205607
2.345716,2.345716
1.792351,1.792351
0.713168,0.713168
-1.916321,-1.916321
-2.305206,-2.305206
-2.838161,-2.838161
-2.107618,-2.107618
-1.042044,-1.042044
0.046926,0.046926
1.059701,1.059701
2.060434,2.060434
2.869719,2.869719


==> plots/joint_positions/kinect_far/axis2.csv <==
0,1
1.118129,1.118129
-0.069899,-0.069899
2.009804,2.009804
-2.008177,-2.008177
-1.022301,-1.022301
0.016643,0.016643
-0.002289,-0.002289
1.759524,1.759524
0.548837,0.548837
-0.500066,-0.500066
-1.385972,-1.385972
-1.191223,-1.191223
0.763786,0.763786
0.448173,0.448173
0.208167,0.208167
1.251639,1.251639
1.189171,1.189171
-0.799735,-0.799735
-0.707866,-0.707866
-1.784427,-1.784427
-0.209259,-0.209259
-0.308842,-0.308842
0.944262,0.944262
0.357047,0.357047
1.386863,1.386863
1.928232,1.928232
-0.898223,-0.898223
0.106682,0.106682
1.563144,1.563144
1.066254,1.066254
0.507403,0.507403
0.015059,0.015059
-0.560559,-0.560559
-1.061648,-1.061648
-1.596974,-1.596974


==> plots/joint_positions/kinect_far/axis3.csv <==
0,1
0.266181,0.266181
1.285541,1.285541
2.280460,2.280460
1.591327,1.591327
2.882823,2.882823
-2.877988,-2.877988
-1.280228,-1.280228
-2.096436,-2.096436
-1.003664,-1.003664
-0.554040,-0.554040
-0.554141,-0.554141
0.596261,0.596261
1.084707,1.084707
2.657812,2.657812
2.538451,2.538451
1.341309,1.341309
1.239657,1.239657
-1.678455,-1.678455
-1.521403,-1.521403
-0.121482,-0.121482
-0.693411,-0.693411
-2.518311,-2.518311
-1.862423,-1.862423
0.799872,0.799872
2.056957,2.056957
-0.355898,-0.355898
-2.356786,-2.356786
1.817574,1.817574
2.883009,2.883009
1.553748,1.553748
1.044169,1.044169
-0.020516,-0.020516
-1.024012,-1.024012
-2.125422,-2.125422
-2.799519,-2.799519


==> plots/joint_positions/kinect_far/axis4.csv <==
0,1
-0.289725,-0.289725
-1.017349,-1.017349
-1.451966,-1.451966
1.077676,1.077676
1.077733,1.077733
2.005256,2.005256
-2.010819,-2.010819
-1.604564,-1.604564
0.352672,0.352672
-0.525785,-0.525785
-1.134679,-1.134679
-1.144767,-1.144767
1.532153,1.532153
1.533966,1.533966
1.764478,1.764478
1.266307,1.266307
0.735846,0.735846
1.111667,1.111667
1.118104,1.118104
-0.995976,-0.995976
-0.780772,-0.780772
-1.351634,-1.351634
-1.862105,-1.862105
-0.109421,-0.109421
0.903625,0.903625
0.451129,0.451129
-0.002913,-0.002913
0.195041,0.195041
-1.562477,-1.562477
-1.025992,-1.025992
-0.571014,-0.571014
0.066554,0.066554
0.578396,0.578396
1.058042,1.058042
1.599519,1.599519


==> plots/joint_positions/kinect_far/axis5.csv <==
0,1
-0.188022,-0.188022
-1.113410,-1.113410
-2.117072,-2.117072
1.000193,1.000193
-2.881917,-2.881917
2.892719,2.892719
0.290428,0.290428
2.081728,2.081728
-1.737434,-1.737434
-1.078393,-1.078393
-1.173421,-1.173421
2.424382,2.424382
2.496345,2.496345
0.397880,0.397880
1.615374,1.615374
1.346079,1.346079
-0.620000,-0.620000
-1.952249,-1.952249
-2.728952,-2.728952
0.802370,0.802370
-2.518466,-2.518466
-0.251707,-0.251707
-1.500936,-1.500936
-0.845129,-0.845129
0.602314,0.602314
1.800369,1.800369
-0.427268,-0.427268
0.108836,0.108836
-0.000432,-0.000432
-1.064422,-1.064422
-2.105282,-2.105282
-2.856846,-2.856846
1.044187,1.044187
2.891803,2.891803
1.560358,1.560358


==> plots/joint_positions/kinect_far/axis6.csv <==
0,1
-1.344694,-1.344694
0.075026,0.075026
-1.041812,-1.041812
-1.793617,-1.793617
0.049798,0.049798
1.105511,1.105511
1.136732,1.136732
1.991424,1.991424
0.557279,0.557279
-0.557723,-0.557723
1.215948,1.215948
0.008733,0.008733
-0.528745,-0.528745
-1.191378,-1.191378
-0.974457,-0.974457
-1.882696,-1.882696
0.507541,0.507541
1.848623,1.848623
-1.228058,-1.228058
0.355344,0.355344
0.151338,0.151338
1.627698,1.627698
-0.726298,-0.726298
-0.131659,-0.131659
0.901300,0.901300
1.405208,1.405208
0.702420,0.702420
-0.303506,-0.303506
0.000601,0.000601
-1.234433,-1.234433
-0.508212,-0.508212
-1.582675,-1.582675
1.022070,1.022070
0.526600,0.526600
1.913671,1.913671


==> plots/joint_positions/kinect_far/axis7.csv <==
0,1
-0.737955,-0.737955
-0.252332,-0.252332
0.720494,0.720494
-2.102408,-2.102408
2.133761,2.133761
-2.878542,-2.878542
1.665905,1.665905
1.617662,1.617662
-0.936818,-0.936818
2.973477,2.973477
1.241549,1.241549
0.535922,0.535922
0.043014,0.043014
1.325292,1.325292
0.184277,0.184277
1.294074,1.294074
-2.328315,-2.328315
-2.233723,-2.233723
-1.264672,-1.264672
-1.678007,-1.678007
1.768527,1.768527
2.684950,2.684950
-2.763292,-2.763292
-0.425524,-0.425524
2.404890,2.404890
-2.574953,-2.574953
-1.897685,-1.897685
0.409414,0.409414
1.010916,1.010916
2.097091,2.097091
2.981176,2.981176
-1.590508,-1.590508
-0.010366,-0.010366
-1.074297,-1.074297
-2.996631,-2.996631


==> plots/joint_positions/kinect_near/axis1.csv <==
0,1
0.007862,0.007862
-1.933955,-1.933955
-1.274245,-1.274245
-2.591201,-2.591201
2.876686,2.876686
0.893333,0.893333
0.447811,0.447811
-0.142475,-0.142475
-2.270297,-2.270297
-0.820880,-0.820880
-2.617608,-2.617608
-2.562976,-2.562976
1.972790,1.972790
0.949236,0.949236
2.273301,2.273301
1.977033,1.977033
-0.322598,-0.322598
-1.484174,-1.484174
-2.210328,-2.210328
2.462239,2.462239
-2.835285,-2.835285
-0.477064,-0.477064
-0.122148,-0.122148
0.220632,0.220632
-1.682067,-1.682067
-0.731362,-0.731362
1.542605,1.542605
-1.869147,-1.869147
0.003684,0.003684
1.230205,1.230205
-0.024386,-0.024386
-1.798149,-1.798149
-1.276592,-1.276592
-2.179897,-2.179897
-0.520955,-0.520955


==> plots/joint_positions/kinect_near/axis2.csv <==
0,1
-0.335930,-0.335930
-1.869735,-1.869735
1.732082,1.732082
1.399245,1.399245
-0.698089,-0.698089
0.761423,0.761423
0.940963,0.940963
0.814506,0.814506
-2.024317,-2.024317
1.832283,1.832283
0.189834,0.189834
1.255109,1.255109
-0.977040,-0.977040
1.222030,1.222030
-0.521850,-0.521850
-0.359556,-0.359556
0.861958,0.861958
-1.429443,-1.429443
-0.897561,-0.897561
-1.045624,-1.045624
-0.094417,-0.094417
1.102204,1.102204
1.051194,1.051194
0.823680,0.823680
-1.573444,-1.573444
0.578316,0.578316
-0.657382,-0.657382
1.451379,1.451379
0.516207,0.516207
-1.203841,-1.203841
1.011182,1.011182
1.876993,1.876993
1.113328,1.113328
0.888194,0.888194
-1.557047,-1.557047


==> plots/joint_positions/kinect_near/axis3.csv <==
0,1
-0.004760,-0.004760
1.662903,1.662903
-1.726535,-1.726535
-1.973194,-1.973194
2.785008,2.785008
-0.441205,-0.441205
-0.665904,-0.665904
0.305071,0.305071
1.014067,1.014067
-1.432438,-1.432438
0.331693,0.331693
0.382830,0.382830
-2.376224,-2.376224
-0.848309,-0.848309
-2.826916,-2.826916
-2.746529,-2.746529
1.997012,1.997012
2.311703,2.311703
1.666570,1.666570
-1.348787,-1.348787
0.340983,0.340983
0.362545,0.362545
0.874347,0.874347
1.208844,1.208844
1.337737,1.337737
-1.960877,-1.960877
1.213076,1.213076
-1.133840,-1.133840
0.005927,0.005927
-1.484330,-1.484330
1.027035,1.027035
-1.884636,-1.884636
-1.403634,-1.403634
-0.866019,-0.866019
-1.402742,-1.402742


==> plots/joint_positions/kinect_near/axis4.csv <==
0,1
-2.003016,-2.003016
-0.726740,-0.726740
1.158065,1.158065
1.852350,1.852350
-0.035038,-0.035038
-0.868012,-0.868012
-0.647811,-0.647811
-1.235792,-1.235792
-0.697959,-0.697959
0.550746,0.550746
1.828566,1.828566
1.729681,1.729681
-0.990138,-0.990138
-0.477069,-0.477069
-1.784978,-1.784978
-2.005274,-2.005274
-1.610744,-1.610744
-1.808887,-1.808887
-1.575949,-1.575949
1.919985,1.919985
1.741497,1.741497
-0.733473,-0.733473
-1.083188,-1.083188
-1.916919,-1.916919
-1.584968,-1.584968
1.808436,1.808436
1.004526,1.004526
1.541326,1.541326
-1.495105,-1.495105
-2.038915,-2.038915
-1.384787,-1.384787
1.804506,1.804506
1.690969,1.690969
1.920347,1.920347
0.925181,0.925181


==> plots/joint_positions/kinect_near/axis5.csv <==
0,1
0.028683,0.028683
2.051988,2.051988
-2.284399,-2.284399
1.293351,1.293351
-2.839859,-2.839859
-2.421633,-2.421633
-2.756097,-2.756097
-0.978843,-0.978843
2.742141,2.742141
-2.493515,-2.493515
-1.946220,-1.946220
-1.325841,-1.325841
0.557891,0.557891
-0.717247,-0.717247
2.247218,2.247218
2.741072,2.741072
-0.189827,-0.189827
1.933507,1.933507
2.815251,2.815251
2.102357,2.102357
0.690126,0.690126
-0.598635,-0.598635
-0.746188,-0.746188
-0.796281,-0.796281
2.786977,2.786977
-2.867565,-2.867565
-0.241924,-0.241924
0.933655,0.933655
0.022460,0.022460
-0.340197,-0.340197
-0.749533,-0.749533
-2.386415,-2.386415
-2.474067,-2.474067
-2.503033,-2.503033
1.741823,1.741823


==> plots/joint_positions/kinect_near/axis6.csv <==
0,1
-0.115013,-0.115013
-2.035713,-2.035713
1.853624,1.853624
-1.921689,-1.921689
-1.084725,-1.084725
-1.092733,-1.092733
-0.719291,-0.719291
0.532255,0.532255
-1.942583,-1.942583
2.021524,2.021524
-0.919436,-0.919436
-0.722621,-0.722621
0.640855,0.640855
0.907608,0.907608
-0.725790,-0.725790
-0.764756,-0.764756
1.342135,1.342135
-1.933463,-1.933463
-1.019434,-1.019434
-1.499045,-1.499045
-1.042223,-1.042223
1.160641,1.160641
0.593491,0.593491
0.884152,0.884152
-1.193749,-1.193749
0.881691,0.881691
-0.722922,-0.722922
-0.931654,-0.931654
0.322707,0.322707
-0.167176,-0.167176
0.851825,0.851825
1.495097,1.495097
0.763701,0.763701
-0.133951,-0.133951
2.011094,2.011094


==> plots/joint_positions/kinect_near/axis7.csv <==
0,1
-0.020047,-0.020047
-1.935391,-1.935391
-1.560583,-1.560583
1.229321,1.229321
-2.939237,-2.939237
2.175939,2.175939
2.995381,2.995381
1.050125,1.050125
-2.157287,-2.157287
-1.195208,-1.195208
-1.422097,-1.422097
-2.180384,-2.180384
-0.148477,-0.148477
0.577190,0.577190
-1.506049,-1.506049
-1.481586,-1.481586
-1.022513,-1.022513
-0.606362,-0.606362
-1.735543,-1.735543
2.553671,2.553671
1.685989,1.685989
0.928109,0.928109
-0.058094,-0.058094
-0.493146,-0.493146
-1.617176,-1.617176
-1.491100,-1.491100
-2.537043,-2.537043
1.665690,1.665690
-0.001308,-0.001308
-0.055390,-0.055390
-0.375002,-0.375002
-2.220658,-2.220658
-1.656899,-1.656899
-1.143282,-1.143282
0.934678,0.934678


==> plots/joint_positions/motioncam/axis1.csv <==
0,1
-1.710206,-1.710206
1.035695,1.035695
-2.012174,-2.012174
-0.359351,-0.359351
2.731885,2.731885
2.205725,2.205725
0.492925,0.492925
1.376005,1.376005
-0.784243,-0.784243
0.936976,0.936976
-1.511852,-1.511852
-2.883384,-2.883384
-0.232963,-0.232963
-1.384910,-1.384910
0.368658,0.368658
0.096501,0.096501
0.190000,0.190000
-1.285350,-1.285350
0.068175,0.068175
2.218510,2.218510
-1.651656,-1.651656
-1.632687,-1.632687
-0.934576,-0.934576
-2.341584,-2.341584
2.001660,2.001660
2.533542,2.533542
1.755920,1.755920
0.951421,0.951421
0.190125,0.190125
-1.119831,-1.119831
-1.244613,-1.244613
-1.925876,-1.925876
0.914880,0.914880
0.281747,0.281747
-0.294217,-0.294217


==> plots/joint_positions/motioncam/axis2.csv <==
0,1
-0.886777,-0.886777
-1.690963,-1.690963
-1.743984,-1.743984
-0.421449,-0.421449
-0.577762,-0.577762
-1.413238,-1.413238
0.630551,0.630551
1.369320,1.369320
0.749532,0.749532
-0.772759,-0.772759
-1.232724,-1.232724
-0.205662,-0.205662
-1.237153,-1.237153
0.836931,0.836931
-0.579454,-0.579454
1.000700,1.000700
0.634212,0.634212
-1.015617,-1.015617
0.051664,0.051664
-1.103190,-1.103190
0.747541,0.747541
-1.219074,-1.219074
1.396070,1.396070
-1.204721,-1.204721
0.421974,0.421974
0.140772,0.140772
0.283066,0.283066
-0.580226,-0.580226
-0.599022,-0.599022
-1.065891,-1.065891
-0.582779,-0.582779
-1.539078,-1.539078
-1.625520,-1.625520
0.602347,0.602347
-0.338969,-0.338969


==> plots/joint_positions/motioncam/axis3.csv <==
0,1
2.419521,2.419521
-0.442051,-0.442051
-0.128471,-0.128471
0.323223,0.323223
-1.571268,-1.571268
-2.843793,-2.843793
-2.435906,-2.435906
0.956975,0.956975
-0.087221,-0.087221
-0.396747,-0.396747
0.191018,0.191018
0.710901,0.710901
0.153886,0.153886
-1.354948,-1.354948
1.386649,1.386649
1.749365,1.749365
1.271288,1.271288
0.431837,0.431837
-0.785564,-0.785564
-0.794777,-0.794777
-2.140652,-2.140652
1.889946,1.889946
2.280484,2.280484
0.436167,0.436167
0.574115,0.574115
-0.541901,-0.541901
-2.118358,-2.118358
2.148169,2.148169
0.044260,0.044260
-0.128235,-0.128235
2.492404,2.492404
1.431402,1.431402
-0.613048,-0.613048
1.438520,1.438520
1.183549,1.183549


==> plots/joint_positions/motioncam/axis4.csv <==
0,1
-0.981681,-0.981681
-1.675197,-1.675197
-0.849820,-0.849820
-1.495433,-1.495433
1.810174,1.810174
0.973583,0.973583
1.097307,1.097307
1.122237,1.122237
-0.876772,-0.876772
-1.476883,-1.476883
-1.405787,-1.405787
1.443014,1.443014
-1.985434,-1.985434
1.471247,1.471247
-1.917714,-1.917714
-0.009475,-0.009475
1.932790,1.932790
-1.441173,-1.441173
-1.173891,-1.173891
0.340885,0.340885
0.772225,0.772225
-0.758545,-0.758545
-0.615956,-0.615956
-0.057637,-0.057637
1.813518,1.813518
1.587577,1.587577
-1.650352,-1.650352
1.312136,1.312136
-1.701132,-1.701132
-1.926970,-1.926970
-1.337999,-1.337999
-0.469521,-0.469521
-1.529703,-1.529703
1.063639,1.063639
-1.669143,-1.669143


==> plots/joint_positions/motioncam/axis5.csv <==
0,1
0.705969,0.705969
-2.786508,-2.786508
0.714454,0.714454
-0.017450,-0.017450
0.717606,0.717606
1.791132,1.791132
-0.296104,-0.296104
-2.214757,-2.214757
2.902217,2.902217
-1.430326,-1.430326
1.100561,1.100561
1.970893,1.970893
0.037381,0.037381
0.671032,0.671032
-0.955402,-0.955402
-1.822802,-1.822802
0.187646,0.187646
1.293175,1.293175
1.544339,1.544339
0.404607,0.404607
1.573091,1.573091
0.478191,0.478191
-1.334929,-1.334929
1.200787,1.200787
-0.491462,-0.491462
-0.592405,-0.592405
-2.676019,-2.676019
1.954644,1.954644
-0.726917,-0.726917
1.622460,1.622460
0.605142,0.605142
0.238808,0.238808
-1.373051,-1.373051
-2.860005,-2.860005
0.324171,0.324171


==> plots/joint_positions/motioncam/axis6.csv <==
0,1
1.329713,1.329713
-1.096104,-1.096104
1.676046,1.676046
0.471020,0.471020
-1.031925,-1.031925
1.583821,1.583821
-0.747944,-0.747944
0.808444,0.808444
-1.278168,-1.278168
0.997936,0.997936
0.872824,0.872824
0.675305,0.675305
0.211234,0.211234
-1.318460,-1.318460
0.724887,0.724887
1.137135,1.137135
-0.906158,-0.906158
0.983799,0.983799
1.105283,1.105283
-1.427479,-1.427479
-1.614724,-1.614724
0.896759,0.896759
1.172466,1.172466
1.457625,1.457625
-0.290836,-0.290836
-1.261093,-1.261093
-0.201928,-0.201928
0.722619,0.722619
0.325791,0.325791
1.069759,1.069759
1.213007,1.213007
1.055958,1.055958
0.891244,0.891244
1.071374,1.071374
0.241023,0.241023


==> plots/joint_positions/motioncam/axis7.csv <==
0,1
-0.952849,-0.952849
2.269167,2.269167
0.634778,0.634778
0.149152,0.149152
-2.841977,-2.841977
-0.102881,-0.102881
2.681930,2.681930
0.131221,0.131221
-2.156158,-2.156158
0.971294,0.971294
-0.074885,-0.074885
0.725738,0.725738
0.149375,0.149375
1.894920,1.894920
0.673150,0.673150
0.104210,0.104210
-2.321907,-2.321907
-0.721477,-0.721477
-0.779871,-0.779871
-2.436109,-2.436109
2.027905,2.027905
-0.325451,-0.325451
0.262423,0.262423
0.377851,0.377851
-1.933765,-1.933765
-1.643244,-1.643244
2.962155,2.962155
1.267391,1.267391
0.709435,0.709435
-0.954069,-0.954069
-1.016774,-1.016774
0.421317,0.421317
0.760895,0.760895
0.545358,0.545358
-0.793417,-0.793417


==> plots/joint_positions/wenglor/axis1.csv <==
0,1
-0.087167322635651,-2.87163281440735
-0.784406948154674,-1.67185929544563
-1.78264129071547,-0.490325154422332
2.17103785590085,2.84313835542294
0.074877257412484,0.304485419205556
2.28101067627781,1.36303961277008
0.799957618423442,1.8830451965332
-2.51929889233014,-1.79504724048246
-0.663939833641052,-1.31122832182772
1.69484372049738,1.09822238605084
1.62114499175357,2.16772355855445
0.983665599656103,1.13199495049964
-0.814456792940482,0.289197802670904
2.28301018426467,2.41180033502202
-2.1884308610396,-1.10883795263653
0.143458602358717,-0.724045157432556
-1.03602989148086,-0.620202394194433
0.481810122898263,0.749144744534795
0.413079708814621,-0.237460285851307
0.930109297039619,0.752750277519226
1.29110740731975,1.21070647239685
-1.67041465708041,-2.31305649366791
-1.72476263755494,-2.07467965426857
-0.967927376196832,-2.76059460957129
-1.86555409431458,-0.940127150315687
-0.446406984813951,-0.130356729030609
1.71742775272884,1.81122558460096
2.30252853181145,2.53139295263246
2.23100230339939,1.0771359205246
-0.566866301624085,0.650344908237457
1.31814396381378,1.15990938614555
0.712789759399731,1.40809699146913
1.2169098352232,1.85493361078599
-0.487612944507909,-0.207420448019849
1.77492446850784,1.47397104003912


==> plots/joint_positions/wenglor/axis2.csv <==
0,1
-0.228756740689278,-0.504152595996857
1.47366220653689,1.10819032509196
0.527511904683117,0.958890192120617
-0.91224093751645,-0.33763372541398
0.599462614404393,-0.236904277729579
-1.44584921739017,-1.48445868492126
1.40509835862549,0.639404296875
-0.765611668809463,0.140815062096464
0.178403288125992,0.355312854048904
-1.21615357075018,-0.2127574427793
-0.781929928665523,-1.21121409272658
-0.439523845303475,-1.08382735456668
-0.016320357196406,-0.318275007753167
1.31661559035994,0.953683525786984
-1.57590232570068,-1.20853256242791
0.969013087055968,-0.165467396378517
0.261252507640326,1.01446475803211
-0.283722809527153,0.657089179298167
0.793627560138702,0.722242077128934
0.608652357710526,1.00308263301849
1.07060264259506,1.32647037506104
-0.463660733295098,-1.12434422140187
-1.52964357706293,-1.85169427478555
-1.48168924040236,-0.656643246256203
1.54117143154144,1.59934083306392
-0.077621584984886,0.764585554599762
-0.821126073985218,-1.42564950672063
1.10527330482589,-0.172425912021046
-0.754683853330366,0.032658629119396
-0.562484089995519,-0.763579189777374
0.619312345981598,-0.251636785096152
0.944452376944176,0.513182786430829
1.24616680365518,0.991610361864043
-0.002841160075549,-0.107882112391693
-0.854783290278256,0.987197111081893


==> plots/joint_positions/wenglor/axis3.csv <==
0,1
-0.127505078911781,2.43629097938538
1.05501428183201,1.0941712387286
0.776374581326592,-0.53942398452216
-2.89130486317989,-2.61665543985693
-2.61865680541953,-2.84149058440381
-0.879765425736823,-1.16558980941772
2.65312091949619,2.84604048728943
2.33120768085112,2.30706683794342
-2.06323194503784,-2.00430355180051
-1.99178878533615,-0.704378870799464
-2.49868111192748,-2.45785900696831
-2.16725305793069,-2.57072416014724
-0.029531646822497,-0.02949251839508
1.86379366805049,1.34298028598565
2.04343767869965,2.05196349603125
-2.89070763258699,-2.89058801651001
-2.89320172628086,-2.80900824162365
-1.02434904715101,-0.486109343793648
0.056139022111893,-0.137176291897825
-2.59700568516177,-2.9027853012085
2.00213974015411,2.34390926361084
2.52131715562514,2.44442810638035
1.27313250809939,0.535922253976646
0.778605145162813,1.8218950801152
-1.68937206268311,-1.66494074244105
1.24661884862202,1.24661219120026
0.60960108891223,0.472175824705777
1.91159964005275,0.33656503216955
0.930930036593206,1.14628231525421
1.15017855510113,-0.757475256919861
-0.387901723384857,-0.642684081082136
0.858130124707068,0.135828186384532
-0.944600801489094,-0.94454531452693
-0.26081400490132,0.91375286726915
0.496715083193899,2.03452393216212


==> plots/joint_positions/wenglor/axis4.csv <==
0,1
-1.78612470626831,-1.05192124843597
-0.327859751139451,-1.64829447435018
-1.88327132913625,-1.02636994698401
-0.917454554732911,-1.38184866272606
0.856862433384648,1.77976501679703
-0.395326563077446,-1.48012137413025
0.420976100006505,2.0117015838623
-1.04054356992625,-1.99554721803538
1.45881307125092,1.33710346176122
-0.843172493756182,-1.28208730074485
-1.75683164448032,-0.779681688134637
-1.93414496317215,-1.77995454733649
-1.66741374723659,-1.91641148607515
2.04588078284169,1.96407706281063
-0.478104420849973,-1.94889233081739
0.305930836642125,1.92370295524597
1.70305950594005,0.572530106231646
-1.96194129424198,-0.948982114273096
-0.862079679965973,-0.937575768673927
1.4899461916171,0.708059966564178
0.950512919216242,0.930588960647583
-1.6813214401421,-0.580112165786326
-1.19955673747413,-1.08478747076926
-1.82385054602739,-1.37255243950026
1.64375257492065,0.59007770794497
-2.0158936155564,-1.43113362789154
1.29642037380414,0.88169254902912
1.90283551644684,1.54863114325882
1.05116578774355,1.84757375717163
-0.932346452220843,-1.21740210056305
-1.28596234321594,-1.55786792471546
-1.368033787521,-1.74542260245654
-0.618757096640167,-1.26346207755531
-1.92550847156744,-2.01447450361324
1.17898066225936,1.21032594179413


==> plots/joint_positions/wenglor/axis5.csv <==
0,1
-0.028570391237736,0.321041852235794
0.166783786889889,0.132162895144327
0.686196296902165,1.58152508422213
-2.89158247167552,-2.85783679149723
2.51412346885183,2.89846187592371
-0.96900367953495,-0.354228556156158
-0.217211104304085,-0.33354514837265
0.162501391884791,-0.419308279495778
2.90672612190247,2.82322855513408
-0.506369454898079,0.465435465170886
-2.81270142023643,-2.63692668437302
-2.45444356277394,-2.86254985173125
0.560592703737736,-0.167205439936681
0.49802805097511,0.036690519404139
-0.148196062295675,-0.101207450518689
-0.188837636941994,0.068703263998032
0.255070996575988,0.293140085408299
0.047600478485109,0.148720875471367
0.062701180577278,0.067283657064475
2.66994533314746,2.28458976745605
0.099976526694991,0.151673793792725
-0.368425849153167,-0.235398363974094
0.476408029735724,2.09348388588748
0.782334036833642,0.680415011041059
-0.281387776136398,-0.251323577275218
-0.57909768925343,-1.27664172649384
0.494883006758391,0.220837818379117
0.355070820623967,0.019301505091618
-0.0373118775618,0.494061470031738
0.34819331353097,-0.486560970544815
-0.130664572119713,-0.684389267643118
-1.41941025553952,-0.414941899072542
-0.042832386798048,0.019802445653801
0.039103662940626,0.068076533440118
0.098183686613698,0.377669425634731


==> plots/joint_positions/wenglor/axis6.csv <==
0,1
1.58216643333435,1.68598556518555
1.95524852401076,1.59222573875044
1.67869599610803,1.97297445103158
-1.58125238326784,-1.33006578556279
1.83573212601959,1.7303446499251
2.04014597169518,1.82628905773163
-1.94482985838088,-1.40124833583832
1.50889432973436,1.44752377310467
1.48560631275177,1.50998591286285
1.91968425811165,1.7289977427985
-1.63539824992442,-1.63271558112566
-1.59658524026387,-1.33241589212638
1.11453657143576,0.904447955576164
-1.11671710115473,-1.38741245898573
1.9735408255364,1.39547616450953
-1.83743112965174,-1.35936748981476
-1.54765526782393,-1.82553414985597
1.25554691645873,1.66300630883718
1.92052125930786,1.90202160778469
1.99305611712074,2.03790760040283
-1.9797931753481,-1.7472425699234
1.74199103949202,1.94520808050185
1.88149658530496,1.95302580990193
2.01462113057811,1.65120909773378
-1.79587602615356,-1.92926834230889
1.65141912127482,1.90663731098175
-2.04549914522046,-1.97101041631635
-1.23197658252268,-1.46405762922899
-1.4596193914406,-1.62206208705902
1.99237097895989,1.98533153533936
1.67301738262177,1.94237890462053
2.03777854797474,1.95773417208048
1.94493256315338,1.91877669268201
1.19135479391051,1.15373085907063
-1.72924395879591,-1.69277009012251


==> plots/joint_positions/wenglor/axis7.csv <==
0,1
-0.211705341935158,-0.332932263612747
2.92692648328851,2.63782030004044
2.40570977210508,2.65579615799199
0.782623695516028,1.74574000465273
0.061924707175681,0.237449619926082
-2.9773209280153,-2.83543252944946
-2.55599273139415,-1.99371445178986
0.049032797094741,0.518172238685069
-1.12460577487946,-1.7542769672206
0.889385822163651,2.03509042644016
-0.898527628583798,-0.421540377280063
-2.13911074228016,-2.45842813778436
-2.5318242649422,-1.21481780896894
-1.44586425754684,-1.65391106103833
0.227390181344425,0.507178270318583
2.78120957366703,2.04349517822266
2.1737775095906,2.68433473210505
1.5689629201567,2.4814151394875
1.73770296573639,1.40676871987746
1.39020100829264,0.640993535518646
-1.21500266573483,-0.877749502658844
0.7576223852158,0.223339453446623
2.2427174823917,2.2891446093783
0.885960251350793,0.073067639502908
-0.170841902494431,-0.166717106716716
0.496249855537054,0.617154538631439
-2.24990861655553,-2.48298536613426
-1.22555968928683,-2.39257152636259
-0.143368480973793,-0.950503528118134
2.35609645919342,1.10925245285034
2.49681258201599,1.87532638726848
0.81713736439889,1.22991026245938
0.295618830482664,0.619436961725014
0.752967173003544,2.19461855611091
-2.43207320934839,-1.01914064312394

